Moderating New Waves of Online Hate with Chain-of-Thought Reasoning in Large Language Models

Online hate is an escalating problem that negatively impacts the lives of Internet users, and is also subject to rapid changes due to evolving events, resulting in new waves of online hate that pose a critical threat. Detecting and mitigating these new waves present two key challenges: it demands reasoning-based complex decision-making to determine the presence of hateful content, and the limited availability of training samples hinders updating the detection model. To address this critical issue, we present a novel framework called HATEGUARD for effectively moderating new waves of online hate. HATEGUARD employs a reasoning-based approach that leverages the recently introduced chain-of-thought (CoT) prompting technique, harnessing the capabilities of large language models (LLMs). HATEGUARD further achieves prompt-based zero-shot detection by automatically generating and updating detection prompts with new derogatory terms and targets in new wave samples to effectively address new waves of online hate. To demonstrate the effectiveness of our approach, we compile a new dataset consisting of tweets related to three recently witnessed new waves: the 2022 Russian invasion of Ukraine, the 2021 insurrection of the US Capitol, and the COVID-19 pandemic. Our studies reveal crucial longitudinal patterns in these new waves concerning the evolution of events and the pressing need for techniques to rapidly update existing moderation tools to counteract them. Comparative evaluations against state-of-the-art tools illustrate the superiority of our framework, showcasing a substantial 22.22% to 83.33% improvement in detecting the three new waves of online hate. Our work highlights the severe threat posed by the emergence of new waves of online hate and represents a paradigm shift in addressing this threat practically.

==> review/Oakland2022Reviews.txt <==
Review #192A
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
3. Knowledgeable

Reviewer confidence
-------------------
2. Medium

Paper summary
-------------
This paper proposes HATEGUARD to detect new waves of online hate. The core technique is text clustering and Entailment-based Few Shot Learning (EFSL). The idea is to use a small sample of hateful tweets to train the model to capture more similar ones. The authors collected and labeled hateful tweets related to COVID-19 for evaluation

Strengths
---------
-       Interesting idea of using Entailment-based few-shot learning
-       Considered a range of existing tools as baselines

Weaknesses
----------
-       Small dataset; questionable filtering steps of tweets, which makes it difficult to judge the representative of the data
-       The dataset (collected in 2020) is not necessarily “new”.
-       The system still has a high error rate; unlikely to be usable
-       Need further valuation on the under-performance of existing tools

Comments for author
-------------------
I like the general idea of the proposed system, which is to use entailment-based few-shot learning to handle newly emerged hateful tweets/campaigns that existing models fail to detect. The technique is simple: cluster tweets and then find useful clusters (that are semantically similar to the new hate campaign) to help the training so that the detector can handle the new campaigns.

That being said, I am not convinced by the dataset, evaluation, and comparison with baselines.

1. it is great the authors collected their own ground-truth dataset. However, the dataset is heavily filtered, which raised the question of representativeness. For example, starting from 507 million tweets under COVID-related hashtags, the authors end up with only 3,017 tweets for ground-truth labeling (~0.000006). Some of the filters are fine (e.g., language-based filters), but some are not well justified. For example, why do you filter out tweets with more than 20 words? Tweets with more than 20 words can still be hateful, right? It is simply difficult to argue that 3K out of 507 million can be representative. Can you guarantee there are no hateful tweets among the discarded ones? These filtered tweets are actually out-of-distribution samples for HATEGUARD: can the system still detect the hateful ones among them?

2. The image/meme data is also heavily filtered (e.g., images without text are removed) but it is not as aggressive as tweet filtering. I notice the tweets are labeled by MTurk users, but image memes are labeled by collaborative annotators (authors?) Can you clarify the reasons for using different labeling methodologies?

3. The authors keep arguing about the difficulty of discovering “new waves”, but the dataset used is from 2020 (two years ago). I am not sure if the dataset can still represent new waves.

4. Related to this issue, I am curious about how to interpret the underperformance of existing tools (Table 2). When was the evaluation experiment conducted? Is it recently in 2022? If so, the results actually indicate these tools’ performance on “old” data (2020) from two years ago. In other words, it might not be the problem of "new" vs. "old". It is possible that these tools are generally bad. To further validate the baselines, it would be helpful to use even order datasets (e.g., before 2020). This is to validate that these tools/baselines can perform well on old data --- they just cannot handle the new ones.

5. In addition to the newly emerged keywords/topics, another possible explanation is that different tools have different definitions for hateful tweets. For example, in Section 2.1, the authors also state that “we used a more specific definition related to COVID-19 used in our data labeling.” --- if these baseline tools have different definitions of hateful tweets, it might explain why they cannot capture the ones labeled under the authors’ definition.

6. My major concern is the system is not accurate enough for taking actions (e.g., taking down the tweets or banning the accounts). For some of the campaigns, the performance of HATEGUARD is at the level of 0.65-0.7 F1 score. With such a high error rate, it is unclear how Twitter will take action on the detection results. Considering these tweets are already heavily filtered (from hundreds of millions to 3K), the concern is these errors will further amplify when deployed in practice.

Specific notes for Figure 5: what is the baseline (without HateGuard)? Are these violations true positives (based on ground truth)? What about the number of false positives?

The evaluation dataset is relatively balanced with similar numbers of hate and non-hate tweets. In practice, I assume non-hate is more diverse with a large number of them. For a realistic evaluation, it would be helpful to test imbalanced ratios.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #192B
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
3. Knowledgeable

Reviewer confidence
-------------------
3. High

Paper summary
-------------
This paper presents HateGuard, a machine learning-based system that: (1)
generates text and image embeddings from content (tweets, images in
memes); (2) with a dictionary of previous hate, identifies potentially related
information cascades; (3) uses entailment learning to determine whether the new
content contains hate; and (4) enforces on that decision. Authors present both a
measurement study of existing hate waves, as well as an evaluation of their
detection system.

Strengths
---------
+ Detection of novel, online hate remains a critical problem for user-generated
content.

+ Interesting approach to leveraging multi-modal content (text, imagery) and
past context to identify potentially new attacks.

Weaknesses
----------
- Dataset is deeply underspecified. The authors state they begin with
  a dataset of 507 million tweets, but ultimately the measurement study suggests
  it involves only 1.5K hate tweets and 1.3K hate memes. These seem too small
  and call into question the set of hashtags the authors identified as hate
  waves.

- Training and evaluation details are too sparse to assess. The final deployment
  metrics (Figure 5) suggest only 50-200 new tweets are detected using the
  system. Its also unclear whether all hate waves were present in the training
  corpus, which undermines the proposal for detecting previously unseen waves.

- Significant writing pass needed for clarity.

Comments for author
-------------------
I applaud the authors for tackling an important problem. The ideas embedded in
this work are worthy of publication, but significant work is needed to refine
the evaluation to justify the design decisions and demonstrate the effectiveness
of this system in practice. To that end, a number of suggestions:

- I was surprised to see the authors discuss their data cleaning process, which
  took a dataset of 507 million tweets down to just 3,000. Was this a result of
  the streaming API downsampling to 1% of tweets; the hashtags included in the
  Appendix not being popular; or some other selection requirement?

- What instructions did the authors provide to annotators for determining whether a
  tweet or meme was hate speech? How many annotators did the authors assign? How
  did the authors control for the quality of annotations apart from 2+
  annotations having to agree? Absent these details, it's difficult to assess the
  quality of the dataset that goes into both the measurement and model
  construction.

- For Figure 2, it's unclear what dataset is involved. Is this all tweets that
  used a hashtag? All manually verified tweets? How large are these waves in
  practice, if the authors approximate based on their sample size?

- A key premise of the work is that existing tools (Perspective, VisualBERT) are
  not suitable. However, the evaluation in 2.3 is underspecified. What was the
  dataset used for testing? What threshold was used for text-based classifiers,
  like Perspective? What query or task was used for multimodal-based models?

- For encoding, what was the value of MMBT over other image embeddings? Was the
  purpose of SetenceBERT because there wasn't a hate-related embedding for text?
  The authors should ground their design decisions with more discussion.

- For 5.3.2, there is an assumption that its better to include only nearby
  clusters to the next evaluation stage, rather than all data. The authors
  should include an experiment demonstrating the efficacy of this approach, and
  the impact on the number of clusters.

- The evaluation in Section 6 is underdeveloped. What did the authors use as
  prior cluster data? What was the new input data? Were hate waves used in the
  evaluation completely absent from the training or cluster data?

- Figure 5 suggests that a deployment of the tool would only detect on the order
  of 100-200 new tweets. These volumes seem very small; is this a function of
  sampling? It would be beneficial to run these real-world evaluations at a
  larger scale.

- The authors need to include a discussion of related work.

**************************************
